Neural Scaling Laws in Robotics

Neural scaling laws have driven significant advancements in machine learning, particularly in domains like language modeling and computer vision. However, the exploration of neural scaling laws within robotics has remained relatively underexplored, despite the growing adoption of foundation models in this field. This paper represents the first comprehensive study to quantify neural scaling laws for Robot Foundation Models (RFMs) and Large Language Models (LLMs) in robotics tasks. Through a meta-analysis of 327 research papers, we investigate how data size, model size, and compute resources influence downstream performance across a diverse set of robotic tasks. Consistent with previous scaling law research, our results reveal that the performance of robotic models improves with increased resources, following a power-law relationship. Promisingly, the improvement in robotic task performance scales notably faster than language tasks. This suggests that, while performance on downstream robotic tasks today is often moderate-to-poor, increased data and compute are likely to signficantly improve performance in the future. Also consistent with previous scaling law research, we also observe the emergence of new robot capabilities as models scale.

==> Images/Neural_Scaling_Laws_Robotics/v6_final/Papers_EmbodiedAI_new_2024.11.13.csv <==
Paper name,Year paper published,Involved institutions,New,Relevant Scale Study,Some form of scale study,C,D,P
Language-Grounded Dynamic Scene Graphs for Interactive Object Search with Mobile Manipulation,2024,"Toyota Motor North America, University of Freiburg",,,,,,
Primitive Skill-Based Robot Learning from Human Evaluative Feedback,2023,Stanford,,,,,,
LACMA: Language-Aligning Contrastive Learning with Meta-Actions for Embodied Instruction Following,2023,"Microsoft, National Taiwan University, Nvidia, UCLA",,,,,,
HomeRobot: Open-Vocabulary Mobile Manipulation,2024,"Carnegie Mellon University, Georgia Institute of Technology, Meta AI, Simon Fraser Universit",,,,,,
Foundation Reinforcement Learning: towards Embodied Generalist Agents with Foundation Prior Assistance,2023,"Shanghai AI Laboratory, Tsinghua University, UC Berkeley",,,,,,
Fine-Tuning Multimodal Transformer Models for Generating Actions in Virtual and Real Environments,2023,"Artificial Intelligence Research Institute, Center of Cognitive Modeling Moscow Institute of Physics and Technology, Federal Research Center",,,,,,
Flamingo: a Visual Language Model for Few-Shot Learning,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
MineDojo: Building Open-Ended Embodied Agents with Internet-Scale Knowledge,2022,"CalTech, Columbia University, Nvidia, Shanghai Jiao Tong University, Stanford, The University of Texas at Austin",,,,,,
Mastering Diverse Domains through World Models,2023,"Google Deepmind/ prev. Deepmind or Google, University of Toronto",,,,,,
RePLan: Robotic Replanning with Perception and Language Models,2024,"Georgia Institute of Technology, University of Toronto",,,,,,
NOIR: Neural Signal Operated Intelligent Robots for Everyday Activities,2023,Stanford,,,,,,
SPRINT: Scalable Policy Pre-Training via Language Instruction Relabeling,2024,"Korea Advanced Institute of Science and Technology, University of Southern California",,,,,,
CHALET: Cornell House Agent Learning Environment,2019,University of Washington,,,,,,
LLM as A Robotic Brain: Unifying Egocentric Memory and Control,2023,King Abdullah University of Science and Technology,,,,,,
MOHO: Learning Single-view Hand-held Object Reconstruction with Multi-view Occlusion-Aware Supervision.,2023,"Google Deepmind/ prev. Deepmind or Google, Technical University Munich, Tsinghua University",,,,,,
TAIL: Task-specific Adapters for Imitation Learning with Large Pretrained Models,2023,"Amazon/ AWS, Carnegie Mellon University, University of Southern California",,,,,,
Language Is Not All You Need: Aligning Perception with Language Models.,2023,Microsoft,,,,,,
Don't Copy the Teacher: Data and Model Challenges in Embodied Dialogue,2022,Carnegie Mellon University,,,,,,
DeepSpeed-MoE: Advancing Mixture-of-Experts Inference and Training to Power Next-Generation AI Scale,2022,Microsoft,,,,,,
MM-REACT: Prompting ChatGPT for Multimodal Reasoning and Action.,2023,Microsoft,,,,,,
SG-Bot: Object Rearrangement via Coarse-to-Fine Robotic Imagination on Scene Graphs,2023,"Google Deepmind/ prev. Deepmind or Google, Technical University Munich",,,,,,
OceanChat: Piloting Autonomous Underwater Vehicles in Natural Language,2023,"Georgia Institute of Technology, University of Notre Dame",,,,,,
"Train Offline, Test Online: A Real Robot Learning Benchmark",2023,"Carnegie Mellon University, Meta AI, New York University, Stanford, UC Berkeley, University of Washington",,,,,,
MOKA: Open-Vocabulary Robotic Manipulation through Mark-Based Visual Prompting,2024,UC Berkeley,,,,,,
ALOHA 2: An Enhanced Low-Cost Hardware for Bimanual Teleoperation.,2024,"Google Deepmind/ prev. Deepmind or Google, Hoku Labs, Stanford",,,,,,
BLIP-2: Bootstrapping Language-Image Pre-training with Frozen Image Encoders and Large Language Models,2023,Salesforce,,,,,,
Generating Executable Action Plans with Environmentally-Aware Language Models.,2023,University of North Carolina,,,,,,
Semantic Mechanical Search with Large Vision and Language Models,2023,"Google Deepmind/ prev. Deepmind or Google, UC Berkeley",,,,,,
Human-Timescale Adaptation in an Open-Ended Task Space,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
"TD-MPC2: Scalable, Robust World Models for Continuous Control",2023,University of California San Diego,,,,,,
Pushing the Limits of Cross-Embodiment Learning for Manipulation and Navigation,2024,"Google Deepmind/ prev. Deepmind or Google, Stanford, UC Berkeley",,,,,,
Deploying and Evaluating LLMs to Program Service Mobile Robots,2023,"Northeastern University, The University of Texas at Austin, Wellesley College",,,,,,
ChatGPT for Robotics: Design Principles and Model Abilities,2023,Microsoft,,,,,,
IndoorSim-to-OutdoorReal: Learning to Navigate Outdoors without any Outdoor Experience,2023,"Georgia Institute of Technology, Google Deepmind/ prev. Deepmind or Google, Meta AI",,,,,,
"Scalable, Robust World Models for Continuous Control",2023,University of California San Diego,,,,,,
PI-QT-Opt: Predictive Information Improves Multi-Task Robotic Reinforcement Learning at Scale,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
Pre-Training for Robots: Offline RL Enables Learning New Tasks from a Handful of Trials,2022,"New York University, Stanford, UC Berkeley",,,,,,
Deep RL at Scale: Sorting Waste in Office Buildings with a Fleet of Mobile Manipulators,2023,"Everyday Robots, Google Deepmind/ prev. Deepmind or Google",,,,,,
Improved Trust in Human-Robot Collaboration with ChatGPT,2023,University of Florida,,,,,,
From Occlusion to Insight: Object Search in Semantic Shelves using Large Language Models,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
LLMs can generate robotic scripts from goal-oriented instructions in biological laboratory automation,2023,"Keio University, Laboratory Automation Supplier's Association, Nagoya University, Osaka University, Riken Center for Biosystems Dynamics Research, University of Tsukuba",,,,,,
Robots Enact Malignant Stereotypes,2022,"Georgia Institute of Technology, John Hopkins University, Technical University Munich, University of Washington",,,,,,
CAN LARGE LANGUAGE MODELS DESIGN A ROBOT?,2023,"EPFL, TU Delft",,,,,,
Towards a Unified Agent with Foundation Models,2023,"Google Deepmind/ prev. Deepmind or Google, Imperial College London",,,,,,
Collaborating with language models for embodied reasoning,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
Semantic Exploration from Language Abstractions and Pretrained Representations,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
Visually-Grounded Planning without Vision: Language Models Infer Detailed Plans from High-level Instructions,2020,University of Arizona,,,,,,
Reward Design with Language Models,2023,"Google Deepmind/ prev. Deepmind or Google, Stanford",,,,,,
PDDL Planning with Pretrained Large Language Models,2022,MIT,,,,,,
Planning with Large Language Models via Corrective Re-prompting,2022,"Brown University, The University of Texas at Austin",,,,,,
Translating Natural Language to Planning Goals with Large-Language Models,2023,National University of Singapore,,,,,,
Deep Object-Centric Representations for Generalizable Robot Learning,2017,"Open.AI, UC Berkeley",,,,,,
"Language, Camera, Autonomy! Prompt-engineered Robot Control for Rapidly Evolving Deployment",2019,Arizona State University,,,,,,
Learning Visuomotor Policies for Aerial Navigation Using Cross-Modal Representations,2020,"Carnegie Mellon University, Microsoft",,,,,,
Generalization in Dexterous Manipulation via Geometry-Aware Multi-Task Learning,2021,"Carnegie Mellon University, Google Deepmind/ prev. Deepmind or Google, UC Berkeley",,,,,,
Learning to Localize Using a LiDAR Intensity Map,2020,"Uber ATG, University of Toronto",,,,,,
Transformer Networks for Trajectory Forecasting,2020,"Inception Institute of AI, Sapzienza University of Rome, University of Verona",,,,,,
Reshaping Robot Trajectories Using Natural Language Commands: A Study of Multi-Modal Data Alignment Using Transformers,2022,"Microsoft, Technical University Munich",,,,,,
Mobile ALOHA: Learning Bimanual Mobile Manipulation with Low-Cost Whole-Body Teleoperation,2024,Stanford,,,,,,
ADAPT: Vision-Language Navigation with Modality-Aligned Action Prompts,2022,"Huawei Noah’s Ark Lab, Shenzhen Campus of Sun Yat-sen University",,,,,,
AlphaBlock: Embodied Finetuning for Vision-Language Reasoning in Robot Manipulation,2023,"Microsoft, Nanjing University, Renmin University of China",,,,,,
Leveraging Language for Accelerated Learning of Tool Manipulation,2022,Princeton University,,,,,,
Autoregressive task and motion planning with llms as translators and checkers.,2023,"Harvard, MIT",,,,,,
Embodied Foundation Models for Large Scale Orchestration of Robotic Agents,2024,Google Deepmind/ prev. Deepmind or Google,,,,,,
Beyond pick-and-place: Tackling robotic stacking of diverse shapes.,2021,Google Deepmind/ prev. Deepmind or Google,,,,,,
BC-Z: Zero-Shot Task Generalization with Robotic Imitation Learning,2021,"Google Deepmind/ prev. Deepmind or Google, Stanford, UC Berkeley",,,,,,
Bootstrap Your Own Skills: Learning to Solve New Tasks with LLM Guidance,2023,"Google Deepmind/ prev. Deepmind or Google, Korea Advanced Institute of Science and Technology, National Taiwan University, University of Southern California",,,,,,
Behavior Transformers: Cloning k modes with one stone,2022,New York University,,,,,,
From Play to Policy: Conditional Behavior Generation from Uncurated Robot Data,2022,New York University,,,,,,
Keep CALM and Explore: Language Models for Action Generation in Text-based Games,2020,"Microsoft, Princeton University",,,,,,
ChatGPT Empowered Long-Step Robot Control in Various Environments: A Case Application,2023,Microsoft,,,,,,
Errors are Useful Prompts: Instruction Guided Task Programming with Verifier-Assisted Iterative Prompting,2023,"Nvidia, University of Toronto, Vector Institute",,,,,,
CLIPort: What and Where Pathways for Robotic Manipulation,2021,"Nvidia, University of Washington",,,,,,
CLIP-Fields: Weakly Supervised Semantic Fields for Robotic Memory,2023,"Meta AI, New York University",,,,,,
Code as Policies: Language Model Programs for Embodied Control,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
Building Cooperative Embodied Agents Modularly with Large Language Models,2023,"MIT, Shanghai Jiao Tong University, Tsinghua University, UMass Amherst",,,,,,
Corrective Planning of Robot Actions with Large Language Models,2023,Honda Research,,,,,,
COMPASS: Contrastive Multimodal Pretraining for Autonomous Systems,2022,"Carnegie Mellon University, Microsoft",,,,,,
CLIP on Wheels: Zero-Shot Object Navigation as Object Localization and Exploration,2022,"Columbia University, University of Washington",,,,,,
Chain-of-Thought Predictive Control,2023,"UC Berkeley, University of California San Diego, Zhejiang University",,,,,,
Robot Task Planning and Situation Handling in Open Worlds,2022,"Ford Motor Company, State University of New York at Binghamton",,,,,,
Dense Object Nets: Learning Dense Visual Object Descriptors By and For Robotic Manipulation,2018,MIT,,,,,,
Decision Transformer: Reinforcement Learning via Sequence Modeling,2021,"Google Deepmind/ prev. Deepmind or Google, Meta AI, UC Berkeley",,,,,,
"Describe, explain, plan and select: interactive planning with LLMs enables open-world multi-task agents",2023,"Beijing Institute for General Artificial Intelligence, Beijing University of Posts and Telecommunications, Peking University, UCLA",,,,,,
Robotic Skill Acquisition via Instruction Augmentation with Vision-Language Models,2023,"Google Deepmind/ prev. Deepmind or Google, University of Toronto",,,,,,
On Bringing Robots Home,2023,"Meta AI, New York University",,,,,,
Don’t Copy the Teacher: Data and Model Challenges in Embodied Dialogue,2022,Carnegie Mellon University,,,,,,
Grounding Language Model by Detecting and Recovering from Plan-Execution Misalignment,2023,Tsinghua University,,,,,,
Guiding Pretraining in Reinforcement Learning with Large Language Models,2023,"MIT, UC Berkeley, University of Washington",,,,,,
Distilled Feature Fields Enable Few-Shot Language-Guided Manipulation,2023,MIT,,,,,,
Simple but Effective: CLIP Embeddings for Embodied AI,2022,Allen Institute for AI,,,,,,
Generative Agents: Interactive Simulacra of Human Behavior,2023,"Google Deepmind/ prev. Deepmind or Google, Stanford",,,,,,
A Generalist Agent,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
FILM: Following Instructions in Language with Modular Methods,2022,"Carnegie Mellon University, Meta AI",,,,,,
Grounding Large Language Models in Interactive Environments with Online Reinforcement Learning,2023,"Hugging Face, Sorbonne University, University of Bordeaux",,,,,,
GNM: A General Navigation Model to Drive Any Robot,2023,"Toyota Motor North America, UC Berkeley",,,,,,
Transferring Foundation Models for Universal Pick-Place Robots,2023,"Microsoft, Nanjing University, Renmin University of China, The Chinese University of Hong Kong Shenzhen",,,,,,
Object Goal Navigation using Goal-Oriented Semantic Exploration,2020,"Carnegie Mellon University, Meta AI",,,,,,
Grounded Decoding: Guiding Text Generation with Grounded Models for Robot Control,2023,"Google Deepmind/ prev. Deepmind or Google, Stanford, UC Berkeley",,,,,,
GROOT: Learning to Follow Instructions by Watching Gameplay Videos,2023,"Beijing Institute for General Artificial Intelligence, UCLA",,,,,,
Housekeep: Tidying Virtual Households using Commonsense Reasoning,2022,"Georgia Institute of Technology, Meta AI, University of Toronto",,,,,,
Inner monologue: Embodied reasoning through planning with language models.,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
Language Instructed Reinforcement Learning for Human-AI Coordination,2023,Stanford,,,,,,
Mapping Multi-modality Instructions to Robotic Actions with Large Language Model,2023,"Shanghai AI Laboratory, Shanghai Jiao Tong University, The Chinese University of Hong Kong Shenzhen, University of Chinese Academy of Sciences",,,,,,
An Embodied Generalist Agent in 3D World,2023,"Beijing Institute for General Artificial Intelligence, Carnegie Mellon University, Peking University, Tsinghua University",,,,,,
LATTE: LAnguage Trajectory TransformEr.,2022,"Microsoft, Technical University Munich",,,,,,
Interactive Language: Talking to Robots in Real Time,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
On pre-training for visuo-motor control: Revisiting a learning-from-scratch baseline,2023,"Meta AI, Shanghai Jiao Tong University, Shanghai Qi Zhi Institute, Tsinghua University, University of California San Diego",,,,,,
LGMCTS: Language-Guided Monte-Carlo Tree Search for Executable Semantic Object Rearrangement,2023,Rutgers University,,,,,,
"Can an Embodied Agent Find Your ""Cat-shaped Mug""? LLM-Based Zero-Shot Object Navigation",2023,University of Maryland,,,,,,
Pre-Trained Language Models for Interactive Decision-Making,2022,"CalTech, Google Deepmind/ prev. Deepmind or Google, MIT, Nvidia, The University of Texas at Austin",,,,,,
Any-point Trajectory Modeling for Policy Learning,2023,"Shanghai AI Laboratory, Shanghai Qi Zhi Institute, Stanford, Tsinghua University, UC Berkeley",,,,,,
"No, to the Right – Online Language Corrections for Robotic Manipulation via Shared Autonomy",2023,Stanford,,,,,,
LILA: Language-Informed Latent Actions,2021,Stanford,,,,,,
Large Language Models as Generalizable Policies for Embodied Tasks,2024,Apple,,,,,,
LIV: Language-image representations and rewards for robotic control.,2023,University of Pennsylvania,,,,,,
LLM-BRAIn: AI-driven Fast Generation of Robot Behaviour Tree based on Large Language Model,2023,Skolkovo Institute of Science and Technology,,,,,,
Language to Rewards for Robotic Skill Synthesis,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
Task and Motion Planning with Large Language Models for Object Rearrangement,2023,"Meta AI, State University of New York at Binghamton",,,,,,
Large Language Models as Commonsense Knowledge for Large-Scale Task Planning,2023,National University of Singapore,,,,,,
LLM-Planner: Few-Shot Grounded Planning for Embodied Agents with Large Language Models,2023,Ohio State University,,,,,,
Empowering Large Language Models with Optimal Planning Proficiency,2023,"Sony AI, State University of New York at Binghamton, The University of Texas at Austin",,,,,,
"Robotic Navigation with Large Pre-Trained Models of Language, Vision, and Action",2022,"Google Deepmind/ prev. Deepmind or Google, UC Berkeley, University of Warsaw",,,,,,
LO-Net: Deep Real-time Lidar Odometry,2019,"Louisiana State University, Xiamen University",,,,,,
Learning language-conditioned robot behavior from offline data and crowd-sourced annotation.,2021,"Google Deepmind/ prev. Deepmind or Google, Stanford",,,,,,
Chat with the Environment: Interactive Multimodal Perception using Large Language Models,2023,Universität Hamburg,,,,,,
METAMORPH: LEARNING UNIVERSAL CONTROLLERS WITH TRANSFORMERS,2022,"Nvidia, Stanford",,,,,,
MotionGPT: Finetuned LLMs are General-Purpose Motion Generators,2024,"Shanghai AI Laboratory, University of Science and Technology of China, University of Sydney",,,,,,
Open-World Object Manipulation using Pre-trained Vision-Language Models,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
MultiNet: Multi-Modal Multi-Task Learning for Autonomous Driving,2017,UC Berkeley,,,,,,
MT-Opt: Continuous Multi-Task Robotic Reinforcement Learning at Scale,2021,Google Deepmind/ prev. Deepmind or Google,,,,,,
Masked visual pre-training for motor control.,2022,UC Berkeley,,,,,,
Real-World Robot Learning with Masked Visual Pre-training,2022,UC Berkeley,,,,,,
Transforming natural languages to temporal logics using large language models.,2023,"Harvard, IBM, MIT",,,,,,
Open-vocabulary Queryable Scene Representations for Real World Planning (NLMap),2022,"Google Deepmind/ prev. Deepmind or Google, MIT",,,,,,
Octo: An Open-Source Generalist Robot Policy,2023,"Carnegie Mellon University, Stanford, UC Berkeley",,,,,,
Making Sense of Vision and Touch: Self-Supervised Learning of Multimodal Representations for Contact-Rich Tasks,2019,Stanford,,,,,,
Imitating Task and Motion Planning with Visuomotor Transformers,2023,"Carnegie Mellon University, Nvidia",,,,,,
Octopus: Embodied Vision-Language Programmer from Environmental Feedback,2023,"Beijing University of Posts and Telecommunications, Nanyang Technological University, Shanghai AI Laboratory, Tsinghua University, Xian Jiantong University",,,,,,
Offline visual representation learning for embodied navigation,2022,Meta AI,,,,,,
PACT: Perception-Action Causal Transformer for Autoregressive Robotics Pre-Training,2022,Microsoft,,,,,,
PaLM-E: An Embodied Multimodal Language Model,2023,"Google Deepmind/ prev. Deepmind or Google, TU Berlin",,,,,,
PaLI-X: On Scaling up a Multilingual Vision and Language Model,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
PERCEIVER-ACTOR: A Multi-Task Transformer for Robotic Manipulation,2022,"Nvidia, University of Washington",,,,,,
Physically Grounded Vision-Language Models for Robotic Manipulation,2023,"Google Deepmind/ prev. Deepmind or Google, Princeton University, Stanford",,,,,,
PIGLeT: Language Grounding Through Neuro-Symbolic Interaction in a 3D World,2021,"Allen Institute for AI, University of Washington",,,,,,
Learning Latent Plans from Play,2019,Google Deepmind/ prev. Deepmind or Google,,,,,,
Plan4MC: Skill Reinforcement Learning and Planning for Open-World Minecraft Tasks,2023,"Beijing Institute for General Artificial Intelligence, Peking University",,,,,,
Generating Situated Robot Task Plans using Large Language Models,2022,"Nvidia, University of Southern California",,,,,,
ProcTHOR: Large-Scale Embodied AI Using Procedural Generation.,2022,"Allen Institute for AI, University of Washington",,,,,,
Prompt a Robot to Walk with Large Language Models,2023,"Shanghai Qi Zhi Institute, Tsinghua University, UC Berkeley",,,,,,
"Programmatically Grounded, Compositionally Generalizable Robotic Manipulation",2023,"MIT, Shanghai AI Laboratory, Shanghai Qi Zhi Institute, Stanford, Tsinghua University",,,,,,
The unsurprising effectiveness of pre-trained vision models for control,2022,"Carnegie Mellon University, Meta AI",,,,,,
Q-Transformer: Scalable Offline Reinforcement Learning via Autoregressive Q-Functions,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
Conservative Q-Learning for Offline Reinforcement Learning,2020,"Google Deepmind/ prev. Deepmind or Google, UC Berkeley",,,,,,
QT-Opt: Scalable Deep Reinforcement Learning for Vision-Based Robotic Manipulation,2018,"Google Deepmind/ prev. Deepmind or Google, UC Berkeley",,,,,,
RoboAgent: Generalization and Efficiency in Robot Manipulation via Semantic Augmentations and Action Chunking,2023,"Carnegie Mellon University, Meta AI",,,,,,
ReAct: Synergizing Reasoning and Acting in Language Models,2023,"Google Deepmind/ prev. Deepmind or Google, Princeton University",,,,,,
R3m: A universal visual representation for robot manipulation,2022,"Meta AI, Stanford",,,,,,
RoboGen: Towards Unleashing Infinite Data for Automated Robot Learning via Generative Simulation,2023,"Carnegie Mellon University, MIT, Tsinghua University, UMass Amherst",,,,,,
RoboCat: A self-improving foundation agent for robotic manipulation.,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
Robot Learning with Sensorimotor Pre-training,2023,UC Berkeley,,,,,,
Open X-Embodiment: Robotic Learning Datasets and RT-X Models,2023,"Arizona State University, Carnegie Mellon University, Columbia University, ETH Zürich, Flexiv Robotics, German Aerospace Center, Google Deepmind/ prev. Deepmind or Google, Imperial College London, Intrinsic LLC, Istituto Italiano di Tecnologia, Korea Advanced Institute of Science and Technology, Max Planck Institute, New York University, Queensland University of Technology, RIKEN, Shanghai Jiao Tong University, Stanford, TU Darmstadt, The University of Texas at Austin, The University of Tokyo, UC Berkeley, University of California San Diego, University of Freiburg, University of Illinois Urbana-Champaign, University of Southern California, University of Technology Nuremberg",,,,,,
RT-2: Vision-Language-Action Models Transfer Web Knowledge to Robotic Control,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
RT-1: Robotics Transformer for Real-World Control at Scale,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
RT-Trajectory: Robotic Task Generalization via Hindsight Trajectory Sketches,2023,"Google Deepmind/ prev. Deepmind or Google, Intrinsic LLC, Stanford, University of California San Diego",,,,,,
SARA-RT: Scaling up Robotics Transformers with Self-Adaptive Robust Attention,2023,Google Deepmind/ prev. Deepmind or Google,,,,,,
"Do as i can, not as i say: Grounding language in robotic affordances",2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
Scaling Up and Distilling Down: Language-Guided Robot Skill Acquisition,2023,"Columbia University, Google Deepmind/ prev. Deepmind or Google",,,,,,
Grounding Large Language Models using 3D Scene Graphs for Scalable Robot Task Planning,2023,"Queensland University of Technology, University of Adelaide",,,,,,
SMART: Self-supervised Multi-task pretrAining with contRol Transformers,2023,"Microsoft, University of Maryland",,,,,,
Socratic Models: Composing Zero-Shot Multimodal Reasoning with Language,2022,Google Deepmind/ prev. Deepmind or Google,,,,,,
STAP: Sequencing Task-Agnostic Policies,2023,Stanford,,,,,,
Differentiable Spatial Planning using Transformers,2021,"Carnegie Mellon University, Meta AI, UC Berkeley",,,,,,
SPRINT: Semantic Policy Pre-training via Language Instruction Relabeling,2024,"Korea Advanced Institute of Science and Technology, University of Southern California",,,,,,
Text2Motion: From Natural Language Instructions to Feasible Plans,2023,Stanford,,,,,,
Text2Reward: Automated Dense Reward Function Generation for Reinforcement Learning,2023,"Carnegie Mellon University, Microsoft, Nanjing University, University of Hong Kong, University of Waterloo",,,,,,
Personalized Robot Assistance with Large Language Models,2023,"Columbia University, Google Deepmind/ prev. Deepmind or Google, Nueva School, Princeton University, Stanford",,,,,,
Offline Reinforcement Learning as One Big Sequence Modeling Problem,2021,UC Berkeley,,,,,,
Multimodal Procedural Planning via Dual Text-Image Prompting,2023,"UCLA, University of California Santa Cruz",,,,,,
Language-Conditioned Imitation Learning over Unstructured Data,2021,Google Deepmind/ prev. Deepmind or Google,,,,,,
Where are we in the search for an Artificial Visual Cortex for Embodied Intelligence?,2023,"Georgia Institute of Technology, Meta AI, Stanford, UC Berkeley, University of Pennsylvania",,,,,,
General Robot Manipulation with Multimodal Prompts,2023,"Allen Institute for AI, CalTech, Nvidia, Stanford, The University of Texas at Austin, Tsinghua University",,,,,,
Look Before You Leap: Unveiling the Power of GPT-4V in Robotic Vision-Language Planning,2023,"Shanghai AI Laboratory, Shanghai Qi Zhi Institute, Tsinghua University",,,,,,
ViNT: A Foundation Model for Visual Navigation.,2023,UC Berkeley,,,,,,
ViNT: A Foundation Model for Visual Navigation,2023,UC Berkeley,,,,,,
VIP: Towards Universal Visual Reward and Representation via Value-Implicit Pre-Training,2023,"Meta AI, University of Pennsylvania",,,,,,
Pretrained Language Models as Visual Planners for Human Assistance,2023,"Meta AI, UMass Amherst",,,,,,
A Recurrent Vision-and-Language BERT for Navigation,2021,"Australian National University, University of Adelaide",,,,,,
Improving Vision-and-Language Navigation with Image-Text Pairs from the Web,2020,"Georgia Institute of Technology, Meta AI, Oregon State University",,,,,,
VoxPoser: Composable 3D value maps for robotic manipulation with language models.,2023,"Stanford, University of Illinois Urbana-Champaign",,,,,,
VLocNet++: Deep Multitask Learning for Semantic Visual Localization and Odometry,2018,University of Freiburg,,,,,,
Video PreTraining (VPT): Learning to act by watching unlabeled online videos.,2022,"Open.AI, University of British Columbia",,,,,,
VOYAGER: An Open-Ended Embodied Agent with Large Language Models,2023,"CalTech, Nvidia, Stanford, The University of Texas at Austin, UW Madison",,,,,,
Can Foundation Models Perform Zero-Shot Task Specification For Robot Manipulation?,2022,"Meta AI, The University of Texas at Austin",,,,,,
Language Models as Zero-Shot Planners: Extracting Actionable Knowledge for Embodied Agents,2022,"Google Deepmind/ prev. Deepmind or Google, UC Berkeley",,,,,,
Affordances from Human Videos as a Versatile Representation for Robotics,2023,"Carnegie Mellon University, Meta AI",,,,,,
Zero-Shot Reward Specification via Grounded Natural Language,2022,"Carnegie Mellon University, UC Berkeley",,,,,,
DriveVLM: The Convergence of Autonomous Driving and Large Vision-Language Models,2024,"IIIS, Li Auto, Tsinghua University",xxxx,No,,,,
Unified-IO 2: Scaling Autoregressive Multimodal Models with Vision Language Audio and Action,2024,"Allen Institute for AI, University of Illinois Urbana-Champaign, University of Washington",xxxx,No,Yes,,,
MOKA: Open-Vocabulary Robotic Manipulation through Mark-Based Visual Prompting,2024,UC Berkeley,xxxx,No,,,,
Zero-Shot Robotic Manipulation with Pretrained Image-Editing Diffusion Models,2023,"Google Deepmind/ prev. Deepmind or Google, Stanford, UC Berkeley",xxxx,No,,,,
Vision-Language Foundation Models as Effective Robot Imitators,2023,"ByteDance Research, National University of Singapore, Shanghai Jiao Tong University, Tsinghua University",xxxx,Yes,Yes,"Yes, figures 5, 6, 8, 9 (asked for data, not provided)",,"Yes, but only 2 datapoints"
"REGENT: A Retrieval-Augmented Generalist Agent
That Can Act In-Context in New Environments",2024,"University of British Columbia, University of Pennsylvania",xxxx,No,Yes,,,
"Generalized Behavior Learning from Diverse
Demonstrations",2024,Georgia Institute of Technology,xxxx,No,Yes,,,
"LaNMP: A Multifaceted Mobile Manipulation
Benchmark for Robots",2024,"Brown University, Rutgers University, University of Pennsylvania",xxxx,No,,,,
"VidMan: Exploiting Implicit Dynamics from Video
Diffusion Model for Effective Robot Manipulation",2024,"Huawei Noah’s Ark Lab, Pengchen Lab, Shenzhen Campus of Sun Yat-sen University",xxxx,No,Yes,,,
RH20T-P: A Primitive-Level Robotic Manipulation Dataset Towards Composable Generalization Agents in Real-world Scenarios,2024,"Beihang University, Shanghai AI Laboratory, Shanghai Jiao Tong University, University of Sydney",xxxx,No,,,,
Motion Composition and Interpolation Using Diffusion Models,2024,Arizona State University,xxxx,No,,,,
"GA-TEB: Goal-Adaptive Framework for Efficient
Navigation Based on Goal Lines",2024,"Huawei Noah’s Ark Lab, Nankai University",xxxx,No,,,,
LLM-SAP: LARGE LANGUAGE MODELS SITUATIONAL AWARENESS-BASED PLANNING,2024,University of York,xxxx,No,,,,
RoboNurse-VLA: Robotic Scrub Nurse System based on Vision-Language-Action Model,2024,The Chinese University of Hong Kong Shenzhen,xxxx,No,,,,
"Scaling Robot-Learning by Crowdsourcing
Simulation Environments",2024,"MIT, University of Washington",xxxx,Yes,Yes,,"Yes, but no data (asked for it)",
EMPOWER: Embodied Multi-role Open-vocabulary Planning with Online Grounding and Execution,2024,"Sapzienza University of Rome, University of Basilicata",xxxx,No,,,,
DexDiff: Towards Extrinsic Dexterity Manipulation of Ungraspable Objects in Unrestricted Environments,2024,Shanghai Jiao Tong University,xxxx,No,,,,
Vision-Language-Action Model and Diffusion Policy Switching Enables Dexterous Control of an Anthropomorphic Hand,2024,Swiss Federal Institute of Technology Lausanne,xxxx,No,Yes,,,
"LEVERAGING BEHAVIORAL CLONING FOR REPRE-
SENTATION ALIGNMENT IN CROSS-DOMAIN POLICY
TRANSFER",2024,,xxxx,No,,,,
FoAM: Foresight-Augmented Multi-Task Imitation Policy for Robotic Manipulation,2024,"University of Chinese Academy of Sciences, University of Southern California",xxxx,No,,,,
Guided Decoding for Robot On-line Motion Generation and Adaption,2024,"ETH Zürich, Eötvös Lorand University Budapest, University of Zurich, Volkswagen (VW)",xxxx,No,,,,
Robustness Testing of Multi-Modal Models in Varied Home Environments for Assistive Robots,2024,LMU,xxxx,No,,,,
One-Shot Imitation under Mismatched Execution,2024,Cornell University,xxxx,No,Yes,,,
Learning from Demonstration with Implicit Nonlinear Dynamics Models,2024,University of Edinburgh,xxxx,No,,,,
"Towards Synergistic, Generalized, and Efficient Dual-System for Robotic Manipulation",2024,"Shanghai AI Laboratory, Shanghai Jiao Tong University, University of Hong Kong",xxxx,Yes,,,Yes,
"LADEV: A Language-Driven Testing and Evaluation Platform for
Vision-Language-Action Models in Robotic Manipulation",2024,"The University of Tokyo, University of Alberta",xxxx,No,Yes,,,
"Bigger, Regularized, Optimistic: scaling for compute
and sample-efficient continuous control",2024,"Universtiy of Warsaw, Warsaw University of Technology",xxxx,No,Yes,,,
"AFFORDANCE-BASED ROBOT MANIPULATION WITH FLOW
MATCHING",2024,Honda Research,xxxx,No,Yes,,,
"Discrete Policy: Learning Disentangled Action Space
for Multi-Task Robotic Manipulation",2024,"East China Normal University, Shanghai University, Syracuse University",xxxx,No,,,,
MotionGlot: A Multi-Embodied Motion Generation Model,2024,Brown University,xxxx,No,,,,
"COHERENT: Collaboration of Heterogeneous Multi-Robot System with
Large Language Models",2024,"China Telecom Corp Ltd, Northwestern Polytechnical University, Shanghai AI Laboratory",xxxx,No,,,,
Leveraging Domain-Unlabeled Data in Offline Reinforcement Learning across Two Domains,2024,"RIKEN, The University of Tokyo",xxxx,No,,,,
"MANIBOX: ENHANCING SPATIAL GRASPING GENER-
ALIZATION VIA SCALABLE SIMULATION DATA GEN-
ERATION",2024,"National University of Singapore, Tsinghua University",xxxx,No,,,,
"Planning Transformer: Long-Horizon Offline Reinforcement Learning with
Planning Tokens",2024,Durham University,xxxx,No,,,,
"Perception Stitching: Zero-Shot Perception Encoder
Transfer for Visuomotor Robot Policies",2024,"Air Force Research Lab, Duke University",xxxx,No,,,,
"vMF-Contact: Uncertainty-aware Evidential Learning for Probabilistic
Contact-grasp in Noisy Clutter",2024,Karlsruhe Institute of Technology,xxxx,No,,,,
"TeleMoMa: A Modular and Versatile Teleoperation
System for Mobile Manipulation",2024,"Sony AI, Stanford, The University of Texas at Austin",xxxx,Yes,,,"Yes, but only 2 datapoints",
"Click to Grasp: Zero-Shot Precise
Manipulation via Visual Diffusion Descriptors",2024,"University College London, University of Edinburgh",xxxx,No,,,,
"Scaling Up Natural Language Understanding for
Multi-Robots Through the Lens of Hierarchy",2024,"Carnegie Mellon University, Tsinghua University",xxxx,No,,,,
"Masked Sensory-Temporal Attention for Sensor
Generalization in Quadruped Locomotion",2024,"Nanyang Technological University, Nvidia",xxxx,No,,,,
"DynaMo: In-Domain Dynamics Pretraining
for Visuo-Motor Control",2024,New York University,xxxx,No,,,,
"Ag2Manip: Learning Novel Manipulation Skills
with Agent-Agnostic Visual and Action Representations",2024,"Beijing Institute for General Artificial Intelligence, Peking University, Tsinghua University, UCLA",xxxx,No,,,,
"Grounded Answers for Multi-agent Decision-making
Problem through Generative World Model",2024,Shanghai Jiao Tong University,xxxx,No,,,,
"Embodied-RAG: General Non-parametric Embodied
Memory for Retrieval and Generation",2024,Carnegie Mellon University,xxxx,No,Yes,,,
"Distilling Morphology-Conditioned Hypernetworks
for Efficient Universal Morphology Control",2024,"Huawei Noah’s Ark Lab, University of Oxford",xxxx,No,Yes,,,
"Run-time Observation Interventions
Make Vision-Language-Action Models More Visually Robust",2024,Princeton University,xxxx,No,,,,
"HumanVLA: Towards Vision-Language Directed
Object Rearrangement by Physical Humanoid",2024,"Shanghai Jiao Tong University, Tencent",xxxx,No,,,,
"GROUNDING ROBOT POLICIES WITH VISUOMOTOR
LANGUAGE GUIDANCE",2024,"Bosch, Carnegie Mellon University",xxxx,No,,,,
"ReVLA: Reverting Visual Domain Limitation
of Robotic Foundation Models",2024,Sofia University,xxxx,No,,,,
"AVID: ADAPTING VIDEO DIFFUSION
MODELS TO WORLD MODELS",2024,Microsoft,xxxx,,Yes,Yes but insufficient training information,,"Yes, but only 2 datapoints"
Embodiment-agnostic Action Planning via Object-Part Scene Flow,2024,"The Chinese University of Hong Kong Shenzhen, UC Berkeley, UNC Chapel Hill",xxxx,Yes,,,Yes,
"CLIP-RT: Learning Language-Conditioned Robotic
Policies from Natural Language Supervision",2024,Seoul National University,xxxx,No,,,,
"Task Success Prediction for
Open-Vocabulary Manipulation Based on
Multi-Level Aligned Representations",2024,Keio University,xxxx,No,,,,
"PhyGrasp: Generalizing Robotic Grasping
with Physics-informed Large Multimodal Models",2024,UC Berkeley,xxxx,No,,,,
"UNDERSTANDING LONG VIDEOS WITH
MULTIMODAL LANGUAGE MODELS",2024,Stony Brook University,xxxx,No,,,,
"Natural Language Can Help Bridge
the Sim2Real Gap",2024,The University of Texas at Austin,xxxx,No,,,,
"EVA: AN EMBODIED WORLD MODEL FOR FUTURE
VIDEO ANTICIPATION",2024,"Hong Kong University of Science and Technology, Peking University",xxxx,No,,,,
"AHA: A Vision-Language-Model for Detecting and
Reasoning Over Failures in Robotic Manipulation",2024,"Allen Institute for AI, MIT, Nanyang Technological University, Nvidia, University of Washington",xxxx,,Yes,,Yes,
"Efficient Data Collection for Robotic Manipulation
via Compositional Generalization",2024,"Google Deepmind/ prev. Deepmind or Google, Stanford",xxxx,Yes,,,Yes,
"CAGE: Causal Attention Enables Data-Efficient
Generalizable Robotic Manipulation",2024,"Shanghai AI Laboratory, Shanghai Jiao Tong University",xxxx,No,,,,
"RISE: 3D Perception Makes Real-World Robot
Imitation Simple and Effective",2024,"Shanghai Jiao Tong University, Shanghai Noematric Intelligence Technology Ltd.",xxxx,No,Yes,,,
"Learning to Look : Seeking Information for
Decision Making via Policy Factorization",2024,The University of Texas at Austin,xxxx,No,,,,
"Affordance-Centric Policy Learning:
Sample Efficient and Generalisable Robot Policy Learning using
Affordance-Centric Task Frames",2024,Queensland University of Technology,xxxx,Yes,,,Yes,
PWM: Policy Learning with Large World Models,2024,"Georgia Institute of Technology, University of California San Diego",xxxx,No,Yes,,,
"GR-MG: Leveraging Partially Annotated Data via Multi-Modal
Goal Conditioned Policy",2024,"ByteDance Research, University of Chinese Academy of Sciences",xxxx,No,,,,
"OFFLINE-TO-ONLINE REINFORCEMENT LEARNING
FOR IMAGE-BASED GRASPING WITH SCARCE DEMON-
STRATIONS",2024,University of Alberta,xxxx,No,Yes,,,
Position: Foundation Agents as the Paradigm Shift for Decision Making,2024,University of Chinese Academy of Sciences,xxxx,No,,,,
"KOI: Accelerating Online Imitation Learning via
Hybrid Key-state Guidance",2024,"China Telecom Corp Ltd, Northwestern Polytechnical University, Renmin University of China, Shanghai AI Laboratory",xxxx,No,Yes,,,
"Robo-MUTUAL: Robotic Multimodal Task Specification via Unimodal
Learning",2024,"Peking University, Shanghai AI Laboratory, Tsinghua University, University College London, University of Toronto",xxxx,No,,,,
VLMimic: Vision Language Models are Visual Imitation Learner for Fine-grained Actions,2024,"Beijing Institute for General Artificial Intelligence, Peking University, University of Hong Kong",xxxx,No,,,,
"Ag2Manip: Learning Novel Manipulation Skills
with Agent-Agnostic Visual and Action Representations",2024,"Beijing Institute for General Artificial Intelligence, Peking University, Tsinghua University, UCLA",xxxx,No,,,,
"Few-Shot Task Learning through
Inverse Generative Modeling",2024,"Harvard, John Hopkins University, MIT",xxxx,No,,,,
"GR-2: A Generative Video-Language-Action Model with
Web-Scale Knowledge for Robot Manipulation",2024,ByteDance Research,xxxx,Yes,Yes,,"Yes, but only 2 datapoints (but no data, asked for it",Yes
"MOSAIC: Modular Foundation Models for
Assistive and Interactive Cooking",2024,Cornell University,xxxx,No,,,,
"HumanPlus: Humanoid Shadowing and Imitation
from Humans",2024,Stanford,xxxx,No,,,,
HOVER: Versatile Neural Whole-Body Controller for Humanoid Robots,2024,"Carnegie Mellon University, Nvidia, The University of Texas at Austin, UC Berkeley, University of California San Diego",xxxx,No,,,,
Closed-Loop Visuomotor Control with Generative Expectation for Robotic Manipulation,2024,"Shanghai AI Laboratory, Shanghai Jiao Tong University, Tsinghua University, University of Hong Kong",xxxx,No,,,,
"iVideoGPT: Interactive VideoGPTs are Scalable
World Models",2024,"Tianjing University, Tsinghua University",xxxx,No,Yes,,,
Investigating Pre-Training Objectives for Generalization in Vision-Based Reinforcement Learning,2024,Korea Advanced Institute of Science and Technology,xxxx,No,Yes,,,
"Motion Manifold Flow Primitives for
Language-Guided Trajectory Generation",2024,"Korea Advanced Institute of Science and Technology, Seoul National University",xxxx,No,,,,
UniAff: A Unified Representation of Affordances for Tool Usage and Articulation with Vision-Language Models,2024,"Hefei University of Technology, Hong Kong University of Science and Technology, National University of Singapore, Rutgers University, Shanghai AI Laboratory",xxxx,No,,,,
DIFFUSION TRANSFORMER POLICY,2024,"Peking University, Shanghai AI Laboratory, The Chinese University of Hong Kong Shenzhen, Tsinghua University, Zhejiang University",xxxx,No,Yes,,,
"FLAIR: Feeding via Long-horizon AcquIsition of
Realistic dishes",2024,"Cornell University, Stanford, University of British Columbia",xxxx,No,,,,
Polaris: Open-ended Interactive Robotic Manipulation via Syn2Real Visual Grounding and Large Language Models,2024,Fudan University,xxxx,No,,,,
Correspondence Learning Between Morphologically Different Robots via Task Demonstrations,2024,,xxxx,No,,,,
"Deconfounding Imitation Learning
with Variational Inference",2024,"Qualcomm, University of Amsterdam, University of Oxford",xxxx,No,,,,
Mirage: Cross-Embodiment Zero-Shot Policy Transfer with Cross-Painting,2024,"Google Deepmind/ prev. Deepmind or Google, UC Berkeley",xxxx,No,,,,
"QueST: Self-Supervised Skill Abstractions for
Learning Continuous Control",2024,"Georgia Institute of Technology, Nvidia",xxxx,No,,,,
RoboCodeX: Multimodal Code Generation for Robotic Behavior Synthesis,2024,"ETH Zürich, Shanghai AI Laboratory, Shanghai Jiao Tong University, The Chinese University of Hong Kong Shenzhen, Tsinghua University, UC Berkeley, University of Hong Kong",xxxx,No,,,,
CoPa: General Robotic Manipulation through Spatial Constraints of Parts with Foundation Models,2024,"Shanghai AI Laboratory, Shanghai Jiao Tong University, Shanghai Qi Zhi Institute, Tsinghua University",xxxx,No,,,,
"Spatiotemporal Predictive Pre-training
for Robotic Motor Control",2024,"Microsoft, Nanjing University, University of Chinese Academy of Sciences",xxxx,No,,,,
Track2Act: Predicting Point Tracks from Internet Videos Enables Generalizable Robot Manipulation,2024,"Carnegie Mellon University, Meta AI",xxxx,No,,,,
"RoboUniView: Visual-Language Model with Unified
View Representation for Robotic Manipulation",2024,Meituan,xxxx,No,,,,
Retrieval-Augmented Embodied Agents,2024,Midea Group,xxxx,Yes,,,"Yes, but only 2 datapoints (and no numbers)",
Learning Multi-Step Manipulation Tasks from A Single Human Demonstration,2024,Carnegie Mellon University,xxxx,No,,,,
AnySkin: Plug-and-play Skin Sensing for Robotic Touch,2024,"Carnegie Mellon University, Columbia University, Meta AI, New York University",xxxx,No,,,,
VLMPC: Vision-Language Model Predictive Control for Robotic Manipulation,2024,Shandong University,xxxx,No,,,,
"Sparse Diffusion Policy: A Sparse, Reusable, and Flexible Policy for Robot Learning",2024,"Carnegie Mellon University, UC Berkeley, UNC Chapel Hill",xxxx,No,,,,
"SCORE MODELS FOR OFFLINE
GOAL-CONDITIONED REINFORCEMENT LEARNING",2024,"Meta AI, The University of Texas at Austin, UMass Amherst",xxxx,No,,,,
Representation Alignment from Human Feedback for Cross-Embodiment Reward Learning from Mixed-Quality Demonstrations,2024,University of Utah,xxxx,No,,,,
"Towards Testing and Evaluating Vision-Language-Action Models
for Robotic Manipulation: An Empirical Study",2024,"The University of Tokyo, University of Alberta",xxxx,No,Yes,,,
VIEW: Visual Imitation Learning with Waypoints,2024,Virgina Tech,xxxx,No,,,,
"ManiFoundation Model for General-Purpose Robotic Manipulation of
Contact Synthesis with Arbitrary Objects and Robots",2024,"Hong Kong University of Science and Technology, National University of Singapore, Peking University, Shanghai Jiao Tong University, Tsinghua University",xxxx,No,,,,
"View-Invariant Policy Learning
via Zero-Shot Novel View Synthesis",2024,"Stanford, Toyota Research Institute",xxxx,No,,,,
"MMRo: Are Multimodal LLMs Eligible
as the “Brain” for In-Home Robotics?",2024,"East China Normal University, Midea Group, Shanghai University, University of Oxford",xxxx,No,,,,
"OPEN TEACH: A Versatile Teleoperation
System for Robotic Manipulation",2024,"Meta AI, New York University",xxxx,No,,,,
"General Flow as Foundation Affordance for Scalable
Robot Learning",2024,"Shanghai Qi Zhi Institute, Tsinghua University",xxxx,No,,,,
"Scaling Instructable Agents Across Many
Simulated Worlds",2024,"Google Deepmind/ prev. Deepmind or Google, University of British Columbia",xxxx,No,,,,
RoboLLM: Robotic Vision Tasks Grounded on Multimodal Large Language Models,2024,University of Glasgow,xxxx,No,,,,
CyberDemo: Augmenting Simulated Human Demonstration for Real-World Dexterous Manipulation,2024,"University of California San Diego, University of Southern California",xxxx,Yes,Yes,Yes but strange,,
SpatialBot: Precise Spatial Understanding with Vision Language Models,2024,"Beijing Institute for General Artificial Intelligence, Peking University, Shanghai Jiao Tong University, Southeast University, Stanford, University of Oxford",xxxx,No,,,,
"TinyVLA: Towards Fast, Data-Efficient Vision-Language-Action Models for Robotic Manipulation",2024,"Beijing Institute for General Artificial Intelligence, East China Normal University, Midea Group, Shanghai Jiao Tong University, Syracuse University",xxxx,Yes,,,,Yes
"LANCAR: Leveraging Language for Context-Aware
Robot Locomotion in Unstructured Environments",2024,,xxxx,No,,,,
3D-VLA: A 3D Vision-Language-Action Generative World Model,2024,"MIT, UCLA, UMass Amherst",xxxx,No,,,,
"Continuous Control with Coarse-to-fine Reinforcement Learning",2024,Dyson Robot Learning Lab,xxxx,No,Yes,,,
Any-point Trajectory Modeling for Policy Learning,2024,"City University of Hong Kong, Shanghai AI Laboratory, Shanghai Qi Zhi Institute",xxxx,Yes,,,"Yes, but no data (asked for it)",
RAG-Driver: Generalisable Driving Explanations with Retrieval-Augmented In-Context Learning in Multi-Modal Large Language Model,2024,"Beijing Institute for General Artificial Intelligence, University of Oxford",xxxx,No,,,,
Embodied Understanding of Driving Scenarios,2024,"Shanghai AI Laboratory, Shanghai Jiao Tong University, University of California Riverside",xxxx,No,,,,
Theia: Distilling Diverse Vision Foundation Models for Robot Learning,2024,"AI Institute, Stony Brook University",xxxx,No,,,,
LLaRA: Supercharging Robot Learning Data for Vision-Language Policy,2024,"Stony Brook University, UW Madison",xxxx,Yes,,,Yes,
3D Diffuser Actor: Policy Diffusion with 3D Scene Representations,2024,Carnegie Mellon University,xxxx,No,,,,
EquiBot: SIM(3)-Equivariant Diffusion Policy for Generalizable and Data Efficient Learning,2024,Stanford,xxxx,No,Yes,,,
RT-H: Action Hierarchies Using Language,2024,"Google Deepmind/ prev. Deepmind or Google, Stanford",xxxx,No,,,,
Robot Utility Models: General Policies for Zero-Shot Deployment in New Environments,2024,"Hello Robot, Meta AI, New York University",xxxx,Yes,,,Yes,
RAM: Retrieval-Based Affordance Transfer for Generalizable Zero-Shot Robotic Manipulation,2024,"Peking University, Stanford, University of Southern California",xxxx,Yes,,,Yes,
UMI on Legs: Making Manipulation Policies Mobile with Manipulation-Centric Whole-body Controllers,2024,"Columbia University, Google Deepmind/ prev. Deepmind or Google, Stanford",xxxx,No,,,,
"Track2Act: Predicting Point Tracks from Internet
Videos enables Diverse Zero-shot Robot Manipulation",2024,"Carnegie Mellon University, Meta AI, University of Washington",xxxx,No,,,,
ACE: A Cross-Platform Visual-Exoskeletons System for Low-Cost Dexterous Teleoperation,2024,University of California San Diego,xxxx,No,,,,
PIVOT: Iterative Visual Prompting Elicits Actionable Knowledge for VLMs,2024,"Google Deepmind/ prev. Deepmind or Google, Stanford, The University of Texas at Austin",xxxx,No,Yes,,,
Learning Dynamic Attribute-factored World Models for Efficient Multi-object Reinforcement Learning,2023,"City University of Hong Kong, University of Amsterdam",xxxx,No,Yes,,,

==> Images/Neural_Scaling_Laws_Robotics/v6_final/compute_scaling_results.csv <==
Scaling Type,Category Task Model,Category Conditions,Method,Alpha,R²
Compute,Kitchen,Pretraining,LORA,-0.523253237916287,0.8524843291724868
Compute,Kitchen,Pretraining,RoboAdapter,-0.21048378738204057,0.8265308051498945
Compute,Kitchen,Pretraining,Bottleneck Adapter,-0.25201831131229574,0.88785122804967
Compute,Kitchen,Pretraining,Prefix Tuning,-0.2313947874277094,0.9770247395769647
Compute,Spatial Tasks,Finetuning,LORA,-0.2348307716012337,0.8388826769201784
Compute,Spatial Tasks,Finetuning,RoboAdapter,-0.060410262517355665,0.823147065119136
Compute,Spatial Tasks,Finetuning,Bottleneck Adapter,-0.07175705962323373,0.8021531629166854
Compute,Spatial Tasks,Finetuning,Prefix Tuning,-0.0906807217272605,0.9209035589839273
Compute,Goal Tasks,Finetuning,LORA,-0.1729680145970315,0.8782893155020081
Compute,Goal Tasks,Finetuning,RoboAdapter,-0.12758218809072613,0.9405009814090807
Compute,Goal Tasks,Finetuning,Bottleneck Adapter,-0.09389143701861466,0.6944429532822125
Compute,Goal Tasks,Finetuning,Prefix Tuning,-0.24708463512225814,0.940226921398639
Compute,Object Tasks,Finetuning,LORA,-0.1844649198097807,0.9310841454731527
Compute,Object Tasks,Finetuning,RoboAdapter,-0.024671437155523387,0.3600079879624287
Compute,Object Tasks,Finetuning,Bottleneck Adapter,-0.030653687238977836,0.35648715299510136
Compute,Object Tasks,Finetuning,Prefix Tuning,-0.2154259589593479,0.8699696076216219
Compute,Living Room,Finetuning,LORA,-0.1908121907058006,0.942173821971611
Compute,Living Room,Finetuning,RoboAdapter,-0.05737324250772275,0.7952060462378723
Compute,Living Room,Finetuning,Bottleneck Adapter,-0.10061686321884313,0.825426696645538
Compute,Living Room,Finetuning,Prefix Tuning,-0.07132279411765002,0.8590522722246785
Compute,Study Tasks,Finetuning,LORA,-0.1090257966373622,0.878405603675652
Compute,Study Tasks,Finetuning,RoboAdapter,-0.030244911572683744,0.8252207926726279
Compute,Study Tasks,Finetuning,Bottleneck Adapter,-0.011789590507934659,0.3468546107940711
Compute,Study Tasks,Finetuning,Prefix Tuning,-0.048034262520975965,0.9215525015818112

